Towards Learning Abstract Representations for Locomotion Planning in High-dimensional State Spaces

Ground robots which are able to navigate a variety of terrains are needed in many domains. One of the key aspects is the capability to adapt to the ground structure, which can be realized through movable body parts coming along with additional degrees of freedom (DoF). However, planning respective locomotion is challenging since suitable representations result in large state spaces. Employing an additional abstract representation---which is coarser, lower-dimensional, and semantically enriched---can support the planning. While a desired robot representation and action set of such an abstract representation can be easily defined, the cost function requires large tuning efforts. We propose a method to represent the cost function as a CNN. Training of the network is done on generated artificial data, while it generalizes well to the abstraction of real world scenes. We further apply our method to the problem of search-based planning of hybrid driving-stepping locomotion. The abstract representation is used as a powerful informed heuristic which accelerates planning by multiple orders of magnitude.

==> figures/exp1/results.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
    b/.style={font=\bf},
]

% \fill[black](-1,-2) rectangle ++(\linewidth,1);




\fill[black!20](4,1.42) rectangle ++(0.7,2.5);
\fill[black!20](5.12,1.48) rectangle ++(0.7,2.26);
\fill[black!20](6.25,1.53) rectangle ++(0.7,2.64);
% \fill[black!20](4,2.045) rectangle ++(0.7,1.25);
% \fill[black!20](5.12,2.045) rectangle ++(0.7,1.13);
% \fill[black!20](6.25,2.19) rectangle ++(0.7,1.32);

\draw[black](4,2.67) -- ++(0.7,0);
\draw[black](5.12,2.61) -- ++(0.7,0);
\draw[black](6.25,2.85) -- ++(0.7,0);

\begin{groupplot}[group style = {group size = 2 by 1, horizontal sep=1.8cm}]


\nextgroupplot[
			ymin=0, ymax=100,
			ylabel={Feasibility correct [\%]},
			width=0.43*\linewidth,
			height=0.7\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			axis y line*=left,
			ybar,
			bar width=5pt,
			enlarge x limits=0.2,
			symbolic x coords={random,simulated,real},
			x tick label style={rotate=45, anchor=east},
			legend style={at={(1,1.3)},font=\sffamily\scriptsize}
]
\addplot [color=red, fill] coordinates{(random,96) (simulated,97) (real,94)};
\addplot [color=blue, fill] coordinates{(random,79.27) (simulated,65.35) (real,69.77)};
\legend{Learned feasibility, Man. tun. feasibility}


\nextgroupplot[
 			ymin=0, ymax=0.8,
			ylabel={Costs [ - ]},
			width=0.6*\linewidth,
			height=0.7\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			axis y line*=left,
			ybar,
			bar width=5pt,
			enlarge x limits=0.3,
			symbolic x coords={random,simulated,real},
			x tick label style={rotate=45, anchor=east},
			legend style={at={(0.8,1.48)}, cells={align=left}, font=\sffamily\scriptsize, draw=none}
]
\addplot [color=red] coordinates{(random,0.4768) (simulated,0.466) (real,0.5089)};
\addplot [color=blue] coordinates{(random,0.4347) (simulated,0.4019) (real,0.4290)};
\addplot [red, fill=white, postaction={pattern=north east lines}] coordinates{(random,0.03) (simulated,0.017) (real,0.085)};
% \addplot [red, fill=white, postaction={pattern=north east lines}] coordinates{(random,0.2224) (simulated,0.2022) (real,0.2361)};
\addplot [color=blue, postaction={pattern=north east lines}] coordinates{(random,0.05734) (simulated,0.0211) (real,0.1030)};

\legend{$\O$ $\mathcal{C}_\text{a, learned}$, $\O$ $\mathcal{C}_\text{a, man. tuned}$, $\O$Error($\mathcal{C}_\text{a, learned}$), $\O$Error($\mathcal{C}_\text{a, man. tuned}$)}


\end{groupplot}

\draw[black](3.95,4.84) rectangle ++(2.75,2.5);
\node[font=\sffamily\scriptsize, align=center] at(5.55,7.1){$\O$   $\mathcal{C}_\text{d}$};
\node[font=\sffamily\scriptsize, align=center] at(5.55,6.7){Std. dev.($\mathcal{C}_\text{d}$)};

\fill[black!20](4.03,6.63) rectangle ++(0.35,0.15);

\draw[black](4.03,7.1) -- ++(0.35,0);


% \begin{axis}[ xmin=1, xmax=50,
% 						ymin=0, ymax=0.8,
% 						area style,
% 						enlarge x limits=false,
% 						width=0.9*\linewidth,
% 						ylabel near ticks,
% 						axis y line*=right,
% 						area legend,
% 						xticklabels={,,},
% 						ylabel={Costs [ - ]},

% ] 
% \addplot[name path=plot1, draw opacity=0] coordinates {(0,0.25) (50, 0.25)};
% \addplot[name path=plot2, draw opacity=0] coordinates {(0,0.69) (50, 0.69)};
% \addplot[black!20] fill between[of = plot1 and plot2];
% \label{plot_costs_std_dev}
% \end{axis}
% 
% 
% \begin{axis}[
% 			xmin=1, xmax=50,
% 			ymin=0, ymax=0.8,
% 			mark options={scale=0.3},
% 			width=0.9*\linewidth,
% 			xlabel near ticks,
% 			ylabel near ticks,
% 			axis y line*=right,
% 			xticklabels={,,},
% 			yticklabels={,,}
% ]
% \addplot [color = black] coordinates{(1,0.4796) (50,0.4796)
% 									 
% };
% \label{plot_costs_base_line}
% \end{axis}
% 
% 
% \begin{axis}[ xmin=1, xmax=50,
% 						ymin=0, ymax=0.8,
% 						l,
% 						area style,
% 						enlarge x limits=false,
% 						width=0.9*\linewidth,
% 						ylabel near ticks,
% 						axis y line*=right,
% 						area legend,
% 						xticklabels={,,},
% 						yticklabels={,,}
% ] 
% 
% \addplot[red, dashed] coordinates {
% (1,0.15) 
% (2,0.07) 
% (3,0.04) 
% (4,0.03) 
% (5,0.03) 
% (6,0.03) 
% (7,0.03) 
% (8,0.03) 
% (9,0.03) 
% (10,0.03) 
% (11,0.03) 
% (12,0.03) 
% (13,0.03) 
% (14,0.03) 
% (15,0.03) 
% (16,0.03) 
% (17,0.03) 
% (18,0.03) 
% (19,0.03) 
% (20,0.03) 
% (21,0.03) 
% (22,0.03) 
% (23,0.03) 
% (24,0.03) 
% (25,0.03) 
% (26,0.03) 
% (27,0.03) 
% (28,0.03) 
% (29,0.03) 
% (30,0.03) 
% (31,0.03) 
% (32,0.03) 
% (33,0.03) 
% (34,0.03) 
% (35,0.03) 
% (36,0.03) 
% (37,0.03) 
% (38,0.03) 
% (39,0.03) 
% (40,0.03) 
% (41,0.03) 
% (42,0.03) 
% (43,0.03) 
% (44,0.03) 
% (45,0.03) 
% (46,0.03) 
% (47,0.03) 
% (48,0.03) 
% (49,0.03) 
% (50,0.03) 
% };
% \label{plot_learned_costs_error}
% 
% \end{axis}
% 
% \begin{axis}[xmin=1, xmax=50,
% 						ymin=0, ymax=0.8,
% 						l,
% 						ylabel={},
% 						width=0.9*\linewidth,
% 						axis y line*=right,
% 						legend pos=south east,
% 						legend style ={font=\sffamily\scriptsize, at={(0.97,0.1)}},
% 						xticklabels={,,},
% 						yticklabels={,,}
% ]
% 
% \addlegendimage{/pgfplots/refstyle=plot_feas}\addlegendentry{Learned feasibility}
% \addlegendimage{/pgfplots/refstyle=plot_costs_base_line}\addlegendentry{Avg. costs base line} 
% \addlegendimage{/pgfplots/refstyle=plot_costs_std_dev}\addlegendentry{Costs base line std. dev.}
% 
% \addplot [color=red] coordinates{
% (1,0.4)
% (2,0.47)
% (3,0.44)
% (4,0.46)
% (5,0.45)
% (6,0.45)
% (7,0.45)
% (8,0.45)
% (9,0.45)
% (10,0.45)
% (11,0.45)
% (12,0.45)
% (13,0.45)
% (14,0.45)
% (15,0.45)
% (16,0.45)
% (17,0.45)
% (18,0.45)
% (19,0.45)
% (20,0.45)
% (21,0.45)
% (22,0.45)
% (23,0.45)
% (24,0.45)
% (25,0.45)
% (26,0.45)
% (27,0.45)
% (28,0.45)
% (29,0.45)
% (30,0.45)
% (31,0.45)
% (32,0.45)
% (33,0.45)
% (34,0.45)
% (35,0.45)
% (36,0.45)
% (37,0.45)
% (38,0.45)
% (39,0.45)
% (40,0.45)
% (41,0.45)
% (42,0.45)
% (43,0.45)
% (44,0.45)
% (45,0.45)
% (46,0.45)
% (47,0.45)
% (48,0.45)
% (49,0.45)
% 
% (50,0.4347)
% };
% \addlegendentry{Learned costs};
% \addlegendimage{/pgfplots/refstyle=plot_learned_costs_error}\addlegendentry{Learned costs error}
% \end{axis}

% \fill[black!20](2.49,1.45) rectangle ++(0.6,0.2);




\end{tikzpicture}



==> figures/plots/exp1_random.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
    b/.style={font=\bf},
]

% \fill[black](0,0) rectangle ++(\linewidth,1);

\node[b] at (3.0, 5.5){\textit{random}};

\pgfplotsset{}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=100,
% 			mark options={scale=0.01},
			no marks,
			xlabel={},
			ylabel={Feasibility correct [\%]},
			width=0.9*\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			l,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			axis y line*=left,
]
\addplot coordinates{(1,77) 
									   (2,78)
									   (3,80)
									   (4,85)
									   (5,93)
									   (6,95)
									   (7,95)
									   (8,95)
									   (9,95)
									 (10,95)
									 (11,95)
									 (12,95)
									 (13,95)
									 (14,95)
									 (15,95)
									 (16,95)
									 (17,95)
};
\label{plot_feas}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						ylabel near ticks,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=right,
						area legend,
] 
\addplot[name path=plot1, draw opacity=0] coordinates {(0,0.5736) (100, 0.57736)};
\addplot[name path=plot2, draw opacity=0] coordinates {(0,0.45204) (100, 0.49204)};
\addplot[red!20] fill between[of = plot1 and plot2];
\label{plot_cost_std_dev}
\end{axis}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=0.8,
			l,
			mark options={scale=0.3},
			ylabel={Costs [ - ]},
			width=0.9*\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			axis y line*=right,
]
\addplot [color = red]
coordinates{(1,0.48) 
									   (2,0.44)
									   (3,0.44)
									   (4,0.44)
									   (5,0.44)
									   (6,0.44)
									   (7,0.44)
									   (8,0.44)
									   (9,0.44)
									 (10,0.44)
									 (11,0.44)
									 (12,0.44)
									 (13,0.44)
									 (14,0.44)
									 (15,0.42)
									 (16,0.44)
									 (17,0.44)
};
\label{plot_costs}
\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=100,
						l,
						ylabel={},
						width=0.9*\linewidth,
						axis y line*=left,]
\addplot [color=orange] coordinates{(0,79.27) (100,79.27)};
\label{plot_feas_old}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						l,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						ylabel near ticks,
						axis y line*=right,
						area legend,
] 

\addplot[green, dashed] coordinates {(0,0.37736) (100, 0.37736)};
\addplot[green, dashed] coordinates {(0,0.49204) (100, 0.49204)};
\end{axis}

\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						l,
						ylabel={},
						width=0.9*\linewidth,
						axis y line*=right,
						legend pos=south east]

\addplot [color=black] coordinates{(0,0.4768) (100,0.4768)};
\label{plot_cost_baseline}

\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						l,
						ylabel={},
						width=0.9*\linewidth,
						axis y line*=right,
						legend pos=south east,
						legend style ={font=\sffamily\scriptsize},]

\addlegendimage{/pgfplots/refstyle=plot_feas}\addlegendentry{Learned feasibility}
\addlegendimage{/pgfplots/refstyle=plot_feas_old}\addlegendentry{Old feasibility}
\addlegendimage{/pgfplots/refstyle=plot_cost_baseline}\addlegendentry{Costs base line}
\addlegendimage{/pgfplots/refstyle=plot_costs}\addlegendentry{Learned costs \& Std. dev.}

\addplot [color=green] coordinates{(0,0.4347) (100,0.4347)};
\addlegendentry{Old costs \& Std. dev.};
\end{axis}

\fill[red!20] (2.36,0.67) rectangle ++(0.6,0.25);
\draw[red] (2.37,0.795) -- ++(0.6,0);
\draw[green, dashed] (2.37,0.31) -- ++(0.6,0);
\draw[green, dashed] (2.37,0.54) -- ++(0.6,0);


\end{tikzpicture}


==> figures/plots/exp1_real.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
    b/.style={font=\bf},
]

% \fill[black](0,0) rectangle ++(\linewidth,1);

\node[b] at (3.0, 5.5){\textit{real}};

\pgfplotsset{}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=100,
% 			mark options={scale=0.01},
			no marks,
			xlabel={Episode [ - ]},
			ylabel={Feasibility correct [\%]},
			l,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			width=0.9*\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			axis y line*=left,
]
\addplot coordinates{(1,77) 
									   (2,78)
									   (3,80)
									   (4,85)
									   (5,93)
									   (6,95)
									   (7,95)
									   (8,95)
									   (9,95)
									 (10,95)
									 (11,95)
									 (12,95)
									 (13,95)
									 (14,95)
									 (15,95)
									 (16,95)
									 (17,95)
};
\label{plot_feas}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						ylabel near ticks,
						axis y line*=right,
						area legend,
] 
\addplot[name path=plot1, draw opacity=0] coordinates {(0,0.5736) (100, 0.57736)};
\addplot[name path=plot2, draw opacity=0] coordinates {(0,0.45204) (100, 0.49204)};
\addplot[red!20] fill between[of = plot1 and plot2];
\label{plot_cost_std_dev}
\end{axis}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=0.8,
			mark options={scale=0.3},
			ylabel={Costs [ - ]},
			width=0.9*\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			l,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			axis y line*=right,
]
\addplot [color = red]
coordinates{(1,0.48) 
									   (2,0.44)
									   (3,0.44)
									   (4,0.44)
									   (5,0.44)
									   (6,0.44)
									   (7,0.44)
									   (8,0.44)
									   (9,0.44)
									 (10,0.44)
									 (11,0.44)
									 (12,0.44)
									 (13,0.44)
									 (14,0.44)
									 (15,0.42)
									 (16,0.44)
									 (17,0.44)
};
\label{plot_costs}
\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=100,
						ylabel={},
						width=0.9*\linewidth,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=left,]
\addplot [color=orange] coordinates{(0,69.77) (100,69.77)};
\label{plot_feas_old}
\end{axis}

\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						ylabel={},
						width=0.9*\linewidth,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=right,]
\addplot [color=black] coordinates{(0,0.5089) (100,0.5089)};
\label{plot_feas_old}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						ylabel near ticks,
						axis y line*=right,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						area legend,
] 

\addplot[green, dashed] coordinates {(0,0.3260) (100, 0.3260)};
\addplot[green, dashed] coordinates {(0,0.532) (100, 0.532)};
\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						ylabel={},
						width=0.9*\linewidth,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=right,
						legend pos=south east]

% \addlegendimage{/pgfplots/refstyle=plot_feas}\addlegendentry{Learned feasibility}
% \addlegendimage{/pgfplots/refstyle=plot_feas_old}\addlegendentry{Old feasibility}
% \addlegendimage{/pgfplots/refstyle=plot_costs}\addlegendentry{Learned costs \& Std. dev.}

\addplot [color=green] coordinates{(0,0.4290) (100,0.4290)};
% \addlegendentry{Old costs \& Std. dev.};
\end{axis}

% \fill[red!20] (1.95,0.72) rectangle ++(0.6,0.25);
% \draw[red] (1.95,0.845) -- ++(0.6,0);
% \draw[green, dashed] (1.95,0.345) -- ++(0.6,0);
% \draw[green, dashed] (1.95,0.52) -- ++(0.6,0);


\end{tikzpicture}


==> figures/plots/exp1_simulated.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
    b/.style={font=\bf},
]

% \fill[black](0,0) rectangle ++(\linewidth,1);

\node[b] at (3.0, 5.5){\textit{simulated}};

\pgfplotsset{}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=100,
% 			mark options={scale=0.01},
			no marks,
			xlabel={},
			ylabel={Feasibility correct [\%]},
			width=0.9*\linewidth,
			xlabel near ticks,
			ylabel near ticks,
			l,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			axis y line*= left,
]
\addplot coordinates{(1,77) 
									   (2,78)
									   (3,80)
									   (4,85)
									   (5,93)
									   (6,95)
									   (7,95)
									   (8,95)
									   (9,95)
									 (10,95)
									 (11,95)
									 (12,95)
									 (13,95)
									 (14,95)
									 (15,95)
									 (16,95)
									 (17,95)
};
\label{plot_feas}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						ylabel near ticks,
						l,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=right,
						area legend,
] 
\addplot[name path=plot1, draw opacity=0] coordinates {(0,0.5736) (100, 0.57736)};
\addplot[name path=plot2, draw opacity=0] coordinates {(0,0.45204) (100, 0.49204)};
\addplot[red!20] fill between[of = plot1 and plot2];
\label{plot_cost_std_dev}
\end{axis}


\begin{axis}[
			xmin=1, xmax=100,
			ymin=0, ymax=0.8,
			mark options={scale=0.3},
			ylabel={Costs [ - ]},
			width=0.9*\linewidth,
			l,
			xticklabel style = {font=\sffamily\scriptsize},
			yticklabel style = {font=\sffamily\scriptsize},
			xlabel near ticks,
			ylabel near ticks,
			axis y line*=right,
]
\addplot [color = red]
coordinates{(1,0.48) 
									   (2,0.44)
									   (3,0.44)
									   (4,0.44)
									   (5,0.44)
									   (6,0.44)
									   (7,0.44)
									   (8,0.44)
									   (9,0.44)
									 (10,0.44)
									 (11,0.44)
									 (12,0.44)
									 (13,0.44)
									 (14,0.44)
									 (15,0.42)
									 (16,0.44)
									 (17,0.44)
};
\label{plot_costs}
\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=100,
						ylabel={},
						width=0.9*\linewidth,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=left,]
\addplot [color=orange] coordinates{(0,65.35) (100,65.35)};
\label{plot_feas_old}
\end{axis}

\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						ylabel={},
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						width=0.9*\linewidth,
						axis y line*=right,]
\addplot [color=black] coordinates{(0,0.466) (100,0.466)};
\label{plot_feas_old}
\end{axis}


\begin{axis}[ xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						area style,
						enlarge x limits=false,
						width=0.9*\linewidth,
						ylabel near ticks,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						axis y line*=right,
						area legend,
] 

\addplot[green, dashed] coordinates {(0,0.3808 ) (100, 0.3808 )};
\addplot[green, dashed] coordinates {(0,0.423) (100, 0.423)};
\end{axis}


\begin{axis}[xmin=1, xmax=100,
						ymin=0, ymax=0.8,
						ylabel={},
						width=0.9*\linewidth,
						axis y line*=right,
						xticklabel style = {font=\sffamily\scriptsize},
						yticklabel style = {font=\sffamily\scriptsize},
						legend pos=south east]

% \addlegendimage{/pgfplots/refstyle=plot_feas}\addlegendentry{Learned feasibility}
% \addlegendimage{/pgfplots/refstyle=plot_feas_old}\addlegendentry{Old feasibility}
% \addlegendimage{/pgfplots/refstyle=plot_costs}\addlegendentry{Learned costs \& Std. dev.}

\addplot [color=green] coordinates{(0,0.4019) (100,0.4019 )};
% \addlegendentry{Old costs \& Std. dev.};
\end{axis}

% \fill[red!20] (1.95,0.72) rectangle ++(0.6,0.25);
% \draw[red] (1.95,0.845) -- ++(0.6,0);
% \draw[green, dashed] (1.95,0.345) -- ++(0.6,0);
% \draw[green, dashed] (1.95,0.52) -- ++(0.6,0);


\end{tikzpicture}


==> figures/train_data/train_images.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
]


% \fill[black](0.1,-0.1) rectangle ++(\linewidth, 0.1);
% \fill[black](0.0,-5.2) rectangle ++(8.6, 0.1);

\node[anchor=south west,inner sep=0] (image) at (0,-0.03) {\includegraphics[height=3cm, clip, trim=0 0 732 0]{figures/train_data/scene_1.png}};
\node[anchor=south west,inner sep=0] (image) at (3.6,-0.035) {\includegraphics[height=3cm , clip, trim=0 0 732 0]{figures/train_data/scene_2.png}};

\draw[black](0,0) rectangle ++(3,3);

\draw[black](3.6,0) rectangle ++(3,3);


\definecolor {robot_base}{RGB}{80, 130, 255};

\coordinate(robot_center) at (1.5, 1.5);
\begin{scope}[rotate=-90]
	
	% \draw[rotate around={45:(robot_center)}, robot_base] ($(robot_center) +(-0.3, -0.5)$) rectangle ++(0.6,1);
	\draw[robot_base] ($(robot_center) +(-0.3, -0.5)$) rectangle ++(0.6,1);
	\draw[red] ($(robot_center) + (-0.52, 0.45)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (-0.52,-0.65)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0.32, 0.45)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0.32,-0.65)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0,0.1)$) circle (0.07);
\end{scope}


\coordinate(robot_center) at (5.1, 1.5);
\begin{scope}[rotate=-90]
	
	% \draw[rotate around={45:(robot_center)}, robot_base] ($(robot_center) +(-0.3, -0.5)$) rectangle ++(0.6,1);
	\draw[robot_base] ($(robot_center) +(-0.3, -0.5)$) rectangle ++(0.6,1);
	\draw[red] ($(robot_center) + (-0.52, 0.25)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (-0.52,-0.65)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0.32, 0.35)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0.32,-0.57)$) rectangle ++(0.2,0.2);
	\draw[red] ($(robot_center) + (0,0.1)$) circle (0.07);
\end{scope}



\node[l] at(-0.2,0.17){a)};
\node[l] at(3.4,0.17){b)};








\end{tikzpicture}


==> figures/video_figures/detailed_actions.pgf <==
\begin{tikzpicture}[
 	font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	l/.style={font=\sffamily\scriptsize},
]


% \fill[black](0.0,-0.5) rectangle ++(\linewidth, 0.1);
% \fill[black](0.0,-5.2) rectangle ++(8.6, 0.1);

% \draw (2.1,0) -- ++(0, 3);
% \draw (4.2,0) -- ++(0, 3);
% \draw (6.3,0) -- ++(0, 3);



\definecolor {robot_base}{RGB}{80, 130, 255};

% driving neighbors
\draw[black!30] (1.8,1.3) -- ++(0, 1.7);
\draw[black!30] (1.5,1.3) -- ++(0, 1.7);
\draw[black!30] (1.2,1.3) -- ++(0, 1.7);
\draw[black!30] (0.9,1.3) -- ++(0, 1.7);
\draw[black!30] (0.6,1.3) -- ++(0, 1.7);
\draw[black!30] (0.3,1.3) -- ++(0, 1.7);

\draw[black!30] (0.2,1.4) -- ++(1.7, 0);
\draw[black!30] (0.2,1.7) -- ++(1.7, 0);
\draw[black!30] (0.2,2.0) -- ++(1.7, 0);
\draw[black!30] (0.2,2.3) -- ++(1.7, 0);
\draw[black!30] (0.2,2.6) -- ++(1.7, 0);
\draw[black!30] (0.2,2.9) -- ++(1.7, 0);

\draw[red,fill] (1.05, 2.15) -- ++(0, -0.035) -- ++(0.25,0) -- ++(0, -0.08) -- ++(0.125, 0.115) -- ++(-0.125, 0.115) -- ++(0,-0.08) -- ++(-0.25,0) -- cycle;

% \coordinate (robot_center) at (1.05, 2.15);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);


\draw[-latex](1.05,2.15) -- ++(0.3, 0);
\draw[-latex](1.05,2.15) -- ++(0.0, 0.3);
\draw[-latex](1.05,2.15) -- ++(-0.30, 0);
\draw[-latex](1.05,2.15) -- ++(0, -0.3);
\draw[-latex](1.05,2.15) -- ++(0.3, 0.3);
\draw[-latex](1.05,2.15) -- ++(0.3, -0.3);
\draw[-latex](1.05,2.15) -- ++(-0.3, 0.3);
\draw[-latex](1.05,2.15) -- ++(-0.3, -0.3);
\draw[-latex](1.05,2.15) -- ++(0.6, 0);
\draw[-latex](1.05,2.15) -- ++(0, 0.6);
\draw[-latex](1.05,2.15) -- ++(-0.6, 0);
\draw[-latex](1.05,2.15) -- ++(0, -0.6);
\draw[-latex](1.05,2.15) -- ++(0.3, 0.6);
\draw[-latex](1.05,2.15) -- ++(0.3, -0.6);
\draw[-latex](1.05,2.15) -- ++(-0.3, 0.6);
\draw[-latex](1.05,2.15) -- ++(-0.3, -0.6);
\draw[-latex](1.05,2.15) -- ++(0.6, 0.3);
\draw[-latex](1.05,2.15) -- ++(0.6, -0.3);
\draw[-latex](1.05,2.15) -- ++(-0.6, 0.3);
\draw[-latex](1.05,2.15) -- ++(-0.6, -0.3);

\draw(-0.1,1.2)-- ++(2.1,0);

\node at (0.0,1.45)[l] {a)};


% turning neighbors
\draw[red,fill] (1.05, 0.65) -- ++(0, -0.035) -- ++(0.25,0) -- ++(0, -0.08) -- ++(0.125, 0.115) -- ++(-0.125, 0.115) -- ++(0,-0.08) -- ++(-0.25,0) -- cycle;
% \coordinate (robot_center) at (1.05, 0.65);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);

\draw[-latex](1.75,0.67) arc (5:40:0.4);
\draw[-latex](1.75,0.63) arc (-5:-40:0.4);
\draw[densely dashed](1.0,0.65) -- ++(0.8,0);
\draw[thick](1.0,0.6) -- ++(0.1,0.1);
\draw[thick](1.0,0.7) -- ++(0.1,-0.1);

\node at (0.0, 0.2)[l] {b)};


% % foot shift
% \coordinate (robot_center) at (3.05, 2.15);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% \draw[-latex]($(robot_center) +(0.465,-0.365)$) -- ++(0.5,0);
% \draw[-latex, very thick]($(robot_center) +(0,-0.5)$) -- ++(0,-0.5);
% 
% \coordinate (robot_center) at (3.05, 0.65);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.7,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% \node at (2.3, 0.2)[l] {c)};
% 
% 
% % base shift
% \coordinate (robot_center) at (5.15, 2.15);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.7,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.7,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% \draw[-latex]($(robot_center) +(0.265,0.0)$) -- ++(0.5,0);
% \draw[-latex, very thick]($(robot_center) +(0,-0.5)$) -- ++(0,-0.5);
% 
% \coordinate (robot_center) at (5.47, 0.65);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.84,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.84,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% \node at (4.4, 0.2)[l] {d)};
% 
% 
% % step
% \coordinate (robot_center) at (7.25, 2.15);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.38,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% \fill[black!30]($(robot_center) +(0.7, -0.55)$) rectangle ++(0.5, 1.1);
% 
% \draw[-latex]($(robot_center) +(0.465,0.375)$) arc (145:30:0.3);
% \draw[-latex, very thick]($(robot_center) +(0,-0.5)$) -- ++(0,-0.5);
% 
% 
% 
% \coordinate (robot_center) at (7.25, 0.65);
% \fill[black!30]($(robot_center) +(0.7, -0.55)$) rectangle ++(0.5, 1.1);
% \fill[robot_base] ($(robot_center) +(-0.4,-0.25)$) rectangle ++(0.8,0.5);
% \fill[red] ($(robot_center) +(0.8,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.38,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,0.29)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(-0.52,-0.45)$) rectangle ++(0.17,0.17);
% \fill[red] ($(robot_center) +(0.1,0)$) circle (0.045);
% 
% 
% 
% \node at (6.5, 0.2) [l]{e)};









\end{tikzpicture}

